Clocks around Sgr A*

The S stars near the Galactic centre and any pulsars that may be on similar orbits, can be modelled in a unified way as clocks orbiting a black hole, and hence are potential probes of relativistic effects, including black hole spin. The high eccentricities of many S stars mean that relativistic effects peak strongly around pericentre; for example, orbit precession is not a smooth effect but almost a kick at pericentre. We argue that concentration around pericentre will be an advantage when analysing redshift or pulse-arrival data to measure relativistic effects, because cumulative precession will be drowned out by Newtonian perturbations from other mass in the Galactic-centre region. Wavelet decomposition may be a way to disentangle relativistic effects from Newton perturbations. Assuming a plausible model for Newtonian perturbations on S2, relativity appears to be strongest in a two-year interval around pericentre, in wavelet modes of timescale approximately 6 months.

==> response_to_reviewer.txt <==
We have substantially revised the manuscript, and hopefully removed
the problems.  In particular, we have merged Sections 3 and 4,
removing any editorial-style passages, and expanded the discussion of
wavelet filtering, though we are still able to suggest a direction at
present.

Our response to the referee's detailed concerns are below.
 
| Reviewer:
|
| The authors make very strong statements regarding the difference
| between transient and secular effects. It is indeed important for a
| casual reader (or perhaps a beginning student) to realize
| this. However, using transient effects and not only secular ones to
| perform a gravity test is not a novel realization. In many aspects,
| the traditional "Shapiro" delay is a transient effect, as the authors
| also classify it in that category, because it does not accumulate over
| successive orbits. It is, therefore, misleading for the authors to
| imply in their abstract that, e.g., binary pulsar tests only deal with
| secular effects. It is similarly misleading to suggest, as the authors
| do in the caption of Figure 5, that the idea of observing the Shapiro
| delay (or its derivative) during a pericenter passage is novel (take a
| look for example at Demorest et al. (2010, Nature, 467, 1081), when
| this exact effect has been used to measure the mass of a neutron
| star).

Authors:

The revised version makes clear with better references (including to
Demorest et al) that transients are well-understood and measured in
binary pulsars.

For Galactic-centre stars, however, nearly all papers mentioning
relativity consider only cumulative orbital precession, and hence our
insistence on the interestingness of transients.

| Reviewer:
| 
| Effects other than the Shapiro delay, have also been proposed to test
| the Kerr metric with pulsars around black holes, such as the signature
| of the metric quadrupole discussed in Wex & Kopeikin (1999; see their
| Figure 5, which I presume is the same effect as Figure 6-middle of
| the current paper), which are also transient effects. Finally, there
| is a reason why several textbooks do not discuss the difference
| between transient and secular effects in the precession of the
| pericenter (which I discuss below) and they do not simply "drop" the
| transient terms for simplicity, as the authors suggest in their
| section 2.2.

Authors:

Thank you for the Wex & Kopeikin reference, we were unaware that
similar calculations had been done for binary pulsars. We have now
included this reference and discussed it in the paper.

In section 2.2 we clarify that the oscillatory term is dropped because it has zero time average, and so not relevant for cumulative effects.

| Reviewer:
| 
| Given all these, I would urge the authors to change their paper and
| point out clearly what they have found: that, for the highly eccentric
| orbits expected and observed near the galactic center, the precession
| effects are not constant (since a highly eccentric orbit samples very
| different parts of the spacetime) but are much stronger near the
| periastron. This is an important effects that needs to be taken into
| account when fitting relativistic orbits to future data.
 
Authors:

We have tried to do this.  (Many rewrites throughout the paper.)

| Reviewer:
| 
| The authors provide very little information regarding their
| calculations, the parameters they use, and even what they are plotting
| on the various figures.
| *** As an example, the caption in Figure 2 states that "The orbit is like
| a 1/3-size version of the star G2". Even though I could guess some of
| the information I would need to reproduce this figure (e.g., same
| eccentricity as S2, 1/3 semimajor axis, on the equatorial plane),
| there is more information that I couldn't guess (e.g., assumed mass of
| the black hole, distance to the black hole, etc.). Even though the
| exact numbers do not affect the result qualitatively, the author should
| either convert all their figures to geometric units, or simply state the
| values they are using.

Authors:

We have now added all the details regarding Keplerian elements used,
distance to galactic center, etc. where relevant, and noted that the
BH mass is always 20 light-sec (eqn 1).  Mostly the orbit information
is found in the figure captions.

| Reviewer:
| 
| As a more important example, I do not understand what is plotted,
| e.g., on the right panel of Figure 2. How can we define the continuous
| evolution of the argument of pericenter, when the orbit is never a closed
| ellipse? One can easily define the successive times between pericenter
| passages and plot them as a discrete set of points on the figure
| (which is what most textbooks calculate), but how do we define the
| argument of pericenter as a function of the instantaneous location of
| the test particle? I am sure the authors have something very particular
| in mind but I am concerned that their definition is the reason why
| their figures look like step functions as opposed to a much smoother
| (albeit not linear) curve. The result will be, of course, coordinate
| dependent, but its details need to be stated.

Authors:

We are plotting the 'osculating' omega (pericentre angle of a
Keplerian orbit with the same instantaneous position and momentum),
This has now been clarified in the text, and a reference to a
solar-system dynamics text added.

It is conceivable that a different gauge would give much smoother curves.
But these curves are only motivation to examine the real observables.

| Reviewer:
| 
| The authors discuss the various terms in the Hamiltonian they are
| using, quoting a paper in Phys Rev D. It will be useful, for
| completeness to include the form of the Hamiltonian in this paper, as
| well (after all, Table 1 appears identical in both papers). The point
| of important here is comparing the s^2 effects in their Hamiltonian
| with the recent work by Will (2014, Phys. Rev. D 89, 044043) that
| identified a number of terms that are usually missing in
| post-Newtonian expansions (I'm not suggesting here that the authors
| are missing these terms).

Authors:

The Hamiltonian we use are indeed the terms in Table 1
(pseudo-Cartesian variables).  We have clarified the caption of the
table, and noted in the text that the table in the PRD paper cited is
the equivalent table in Boyer-Lindquist variables.

We have added a short description of the Will (2014) paper, later in
the paper, in the part on Newtonian perturbers.  The new terms given
by Will appear not to be apply to our case, but would be needed, for
example, to binary S stars.

| Reviewer:
| 
| *** I must admit I am completely at loss with respect to what the
| authors do with their wavelet decomposition and, in particular, in
| Figure 10. I find (as the first reviewer) this to be the most original
| and well motivated aspect of the paper. That the localization of the
| strongest GR effects should be analyzed with a technique that can also
| be localized. However, the authors only spend less than a column (plus
| figures) out of a 12 page paper on this subject.
| 
| I would strongly urge the authors to expand on the wavelet
| transformation idea and its ability to isolate the GR effects from
| the Newtonian perturbations. This is really the new and original
| aspect of the work presented here.

Authors:

We have improved the explanations here, and added an illustration of
wavelet decomposition of a toy example (the new Figure 10).

The old Figure 10 (now Figure 11) is about a zeroth-order filtering by
choosing the epoch of the reference Keplerian orbit to minimize residuals.
Wavelet analysis then applied to the residuals.

| Reviewer:
| 
| (iii) As an aside, geodetic precession has also been observed in
| double neutron stars (see, e.g., Kramer 1998, ApJ, 509, 856) as well
| as in more recent papers.
 
Authors: Very interesting. We have added this as a reference. 


